Path Imputation Strategies for Signature Models of Irregular Time Series

The signature transform is a 'universal nonlinearity' on the space of continuous vector-valued paths, and has received attention for use in machine learning on time series. However, real-world temporal data is typically observed at discrete points in time, and must first be transformed into a continuous path before signature techniques can be applied. We make this step explicit by characterising it as an imputation problem, and empirically assess the impact of various imputation strategies when applying signature-based neural nets to irregular time series data. For one of these strategies, Gaussian process (GP) adapters, we propose an extension~(GP-PoM) that makes uncertainty information directly available to the subsequent classifier while at the same time preventing costly Monte-Carlo (MC) sampling. In our experiments, we find that the choice of imputation drastically affects shallow signature models, whereas deeper architectures are more robust. Next, we observe that uncertainty-aware predictions (based on GP-PoM or indicator imputations) are beneficial for predictive performance, even compared to the uncertainty-aware training of conventional GP adapters. In conclusion, we have demonstrated that the path construction is indeed crucial for signature models and that our proposed strategy leads to competitive performance in general, while improving robustness of signature models in particular.

==> data/Function.txt <==
-1.00 -1.00
 0.50  2.00
 2.00 -1.00
 3.00  3.00


==> data/Function_sampled.txt <==
-1 -1
-1 -1
-0.959596 -0.917074
-0.919192 -0.830146
-0.878788 -0.739569
-0.838384 -0.645694
-0.79798 -0.548872
-0.757576 -0.449456
-0.717172 -0.347798
-0.676768 -0.244249
-0.636364 -0.13916
-0.59596 -0.0328846
-0.555556  0.0742265
-0.515152  0.181821
-0.474747  0.289548
-0.434343  0.397055
-0.393939  0.50399
-0.353535  0.610002
-0.313131  0.714738
-0.272727  0.817848
-0.232323  0.918979
-0.191919  1.01778
-0.151515  1.1139
-0.111111  1.20698
-0.0707071  1.29668
-0.030303  1.38264
0.010101  1.46451
0.0505051  1.54194
0.0909091  1.61458
0.131313  1.68207
0.171717  1.74406
0.212121  1.80021
0.252525  1.85016
0.292929  1.89355
0.333333  1.93004
0.373737  1.95928
0.414141  1.9809
0.454545  1.99457
0.494949  1.99993
0.5  2
0.535354  1.99508
0.575758  1.97782
0.616162  1.94881
0.656566  1.90877
0.69697  1.8584
0.737374  1.79839
0.777778  1.72946
0.818182  1.65231
0.858586  1.56764
0.89899  1.47615
0.939394  1.37855
0.979798  1.27554
1.0202  1.16782
1.06061  1.0561
1.10101  0.94109
1.14141  0.823481
1.18182  0.703982
1.22222  0.583295
1.26263  0.462125
1.30303  0.341174
1.34343  0.221147
1.38384  0.102747
1.42424 -0.0133227
1.46465 -0.126358
1.50505 -0.235656
1.54545 -0.340513
1.58586 -0.440224
1.62626 -0.534088
1.66667 -0.621399
1.70707 -0.701455
1.74747 -0.773552
1.78788 -0.836986
1.82828 -0.891054
1.86869 -0.935053
1.90909 -0.968278
1.94949 -0.990026
1.9899 -0.999594
2 -1
2.0303 -0.992765
2.07071 -0.961418
2.11111 -0.906722
2.15152 -0.830259
2.19192 -0.733612
2.23232 -0.618365
2.27273 -0.486101
2.31313 -0.338402
2.35354 -0.176852
2.39394 -0.00303309
2.43434  0.181471
2.47475  0.375077
2.51515  0.576203
2.55556  0.783265
2.59596  0.99468
2.63636  1.20887
2.67677  1.42424
2.71717  1.63922
2.75758  1.85221
2.79798  2.06165
2.83838  2.26594
2.87879  2.46351
2.91919  2.65276
2.9596  2.83212
2.9798  2.91759
3  3


==> figures/data/gp.csv <==
x,y
0.000000000000000000e+00,-1.037310069087464953e-01
1.000000000000000000e+00,-1.295416533866563524e-01
2.000000000000000000e+00,-1.580744769737927879e-01
3.000000000000000000e+00,-1.883021236659415121e-01
4.000000000000000000e+00,-2.187030533218526640e-01
5.000000000000000000e+00,-2.472574405254130414e-01
6.000000000000000000e+00,-2.714999736831009147e-01
7.000000000000000000e+00,-2.886387270174450848e-01
8.000000000000000000e+00,-2.957420006360196307e-01
9.000000000000000000e+00,-2.899856050529633356e-01
1.000000000000000000e+01,-2.689426644960265511e-01
1.100000000000000000e+01,-2.308882262636257621e-01
1.200000000000000000e+01,-1.750835996477494438e-01
1.300000000000000000e+01,-1.020020965669640317e-01
1.400000000000000000e+01,-1.345992762607626722e-02
1.500000000000000000e+01,8.737614482832604945e-02
1.600000000000000000e+01,1.961197251893488092e-01
1.700000000000000000e+01,3.074328438709679756e-01
1.800000000000000000e+01,4.154116219922771025e-01
1.900000000000000000e+01,5.140533304790116942e-01
2.000000000000000000e+01,5.977561113775970991e-01
2.100000000000000000e+01,6.617964325432871275e-01
2.200000000000000000e+01,7.027306515907760787e-01
2.300000000000000000e+01,7.186758294676149905e-01
2.400000000000000000e+01,7.094398684545244471e-01
2.500000000000000000e+01,6.764898564711335771e-01
2.600000000000000000e+01,6.227673004811467017e-01
2.700000000000000000e+01,5.523767765770225546e-01
2.800000000000000000e+01,4.701879272507695218e-01
2.900000000000000000e+01,3.813980612811538329e-01
3.000000000000000000e+01,2.911032942147899205e-01
3.100000000000000000e+01,2.039207192080236264e-01
3.200000000000000000e+01,1.236938998816146662e-01
3.300000000000000000e+01,5.330096905964665233e-02
3.400000000000000000e+01,-5.429096114217712987e-03
3.500000000000000000e+01,-5.169894891056908692e-02
3.600000000000000000e+01,-8.564083353835125201e-02
3.700000000000000000e+01,-1.081530251371497636e-01
3.800000000000000000e+01,-1.207002121697087205e-01
3.900000000000000000e+01,-1.251022887019517804e-01
4.000000000000000000e+01,-1.233323038800513971e-01
4.100000000000000000e+01,-1.173388561232180105e-01
4.200000000000000000e+01,-1.089020763984468176e-01
4.300000000000000000e+01,-9.952649275698532971e-02
4.400000000000000000e+01,-9.036928511255380714e-02
4.500000000000000000e+01,-8.219922937108811722e-02
4.600000000000000000e+01,-7.538019255420340403e-02
4.700000000000000000e+01,-6.987327493373415854e-02
4.800000000000000000e+01,-6.525324207929404652e-02
4.900000000000000000e+01,-6.073719980417503078e-02
5.000000000000000000e+01,-5.522588877320906697e-02
5.100000000000000000e+01,-4.735986410119655959e-02
5.200000000000000000e+01,-3.559363311250830775e-02
5.300000000000000000e+01,-1.829020276122179933e-02
5.400000000000000000e+01,6.163643156336606754e-03
5.500000000000000000e+01,3.922443141757459006e-02
5.600000000000000000e+01,8.204871776758093649e-02
5.700000000000000000e+01,1.353508643609018791e-01
5.800000000000000000e+01,1.992765619748244066e-01
5.900000000000000000e+01,2.733082693964167809e-01
6.000000000000000000e+01,3.562178000060923222e-01
6.100000000000000000e+01,4.460776333207149280e-01
6.200000000000000000e+01,5.403363819270790014e-01
6.300000000000000000e+01,6.359559465054980265e-01
6.400000000000000000e+01,7.295994372476242162e-01
6.500000000000000000e+01,8.178513795874244874e-01
6.600000000000000000e+01,8.974464828864288091e-01
6.700000000000000000e+01,9.654814344697791872e-01
6.800000000000000000e+01,1.019586291431054947e+00
6.900000000000000000e+01,1.058037844488775026e+00
7.000000000000000000e+01,1.079805855184897467e+00
7.100000000000000000e+01,1.084532807704055690e+00
7.200000000000000000e+01,1.072457036212098203e+00
7.300000000000000000e+01,1.044296196280702027e+00
7.400000000000000000e+01,1.001111944358109795e+00
7.500000000000000000e+01,9.441769591133516437e-01
7.600000000000000000e+01,8.748623977587901557e-01
7.700000000000000000e+01,7.945584265027350046e-01
7.800000000000000000e+01,7.046338056895979918e-01
7.900000000000000000e+01,6.064338671639291078e-01
8.000000000000000000e+01,5.013105603358696261e-01
8.100000000000000000e+01,3.906741453589175350e-01
8.200000000000000000e+01,2.760537626039891723e-01
8.300000000000000000e+01,1.591534122744564239e-01
8.400000000000000000e+01,4.189061479705569191e-02
8.500000000000000000e+01,-7.359301853761626711e-02
8.600000000000000000e+01,-1.849570309226053200e-01
8.700000000000000000e+01,-2.897268789987679227e-01
8.800000000000000000e+01,-3.853970498691510205e-01
8.900000000000000000e+01,-4.695660440992101003e-01
9.000000000000000000e+01,-5.400914949701283163e-01
9.100000000000000000e+01,-5.952493471916132650e-01
9.200000000000000000e+01,-6.338784305083603465e-01
9.300000000000000000e+01,-6.554916592935235986e-01
9.400000000000000000e+01,-6.603378349648576506e-01
9.500000000000000000e+01,-6.494034655217503227e-01
9.600000000000000000e+01,-6.243514273783355994e-01
9.700000000000000000e+01,-5.874015123082588774e-01
9.800000000000000000e+01,-5.411655341388138529e-01
9.900000000000000000e+01,-4.884554062912320749e-01


==> figures/data/gp_high.csv <==
x,y
0.000000000000000000e+00,4.746465728891116065e-01
1.000000000000000000e+00,4.400037451422411650e-01
2.000000000000000000e+00,3.985304167812692699e-01
3.000000000000000000e+00,3.500870152026739901e-01
4.000000000000000000e+00,2.950318019555678850e-01
5.000000000000000000e+00,2.343691623549775116e-01
6.000000000000000000e+00,1.698646463170623289e-01
7.000000000000000000e+00,1.040970179258853823e-01
8.000000000000000000e+00,4.042066330142451980e-02
9.000000000000000000e+00,-1.717956279949911513e-02
1.000000000000000000e+01,-6.434546691907963578e-02
1.100000000000000000e+01,-9.670250606907412894e-02
1.200000000000000000e+01,-1.102873869716099881e-01
1.300000000000000000e+01,-1.019920965665503249e-01
1.400000000000000000e+01,4.312035332368938101e-02
1.500000000000000000e+01,1.889808444219117367e-01
1.600000000000000000e+01,3.284723630057088117e-01
1.700000000000000000e+01,4.544558286532828228e-01
1.800000000000000000e+01,5.603727848609012518e-01
1.900000000000000000e+01,6.408368421695974648e-01
2.000000000000000000e+01,6.921371498392997479e-01
2.100000000000000000e+01,7.125950077829436013e-01
2.200000000000000000e+01,7.027406515911898133e-01
2.300000000000000000e+01,7.721324597948202584e-01
2.400000000000000000e+01,8.142400844844970287e-01
2.500000000000000000e+01,8.259343940303988107e-01
2.600000000000000000e+01,8.061299973069266933e-01
2.700000000000000000e+01,7.557784777021383515e-01
2.800000000000000000e+01,6.776964421471505240e-01
2.900000000000000000e+01,5.762474013796242689e-01
3.000000000000000000e+01,4.569189418834626037e-01
3.100000000000000000e+01,3.258429640589041720e-01
3.200000000000000000e+01,1.893071223721488061e-01
3.300000000000000000e+01,5.331096906006035224e-02
3.400000000000000000e+01,6.600972927514599242e-02
3.500000000000000000e+01,9.346501985068550455e-02
3.600000000000000000e+01,1.322167908603920639e-01
3.700000000000000000e+01,1.785019429551674697e-01
3.800000000000000000e+01,2.286052755549291549e-01
3.900000000000000000e+01,2.791507517463511778e-01
4.000000000000000000e+01,3.273002996404127951e-01
4.100000000000000000e+01,3.708516268100271462e-01
4.200000000000000000e+01,4.082405696219617575e-01
4.300000000000000000e+01,4.384659868157247953e-01
4.400000000000000000e+01,4.609650197310014574e-01
4.500000000000000000e+01,4.754725080477467669e-01
4.600000000000000000e+01,4.818991049993786580e-01
4.700000000000000000e+01,4.802570772952891032e-01
4.800000000000000000e+01,4.706510677041116919e-01
4.900000000000000000e+01,4.533354424935600591e-01
5.000000000000000000e+01,4.288240403406008983e-01
5.100000000000000000e+01,3.980259614700233928e-01
5.200000000000000000e+01,3.623746660922819718e-01
5.300000000000000000e+01,3.239173126188742424e-01
5.400000000000000000e+01,2.853360055101454851e-01
5.500000000000000000e+01,2.498812554202264058e-01
5.600000000000000000e+01,2.212094429885445857e-01
5.700000000000000000e+01,2.031293552338247765e-01
5.800000000000000000e+01,1.992865619696869983e-01
5.900000000000000000e+01,3.338697523629913233e-01
6.000000000000000000e+01,4.667070540512338606e-01
6.100000000000000000e+01,5.929756705054822774e-01
6.200000000000000000e+01,7.080827875747317535e-01
6.300000000000000000e+01,8.080453058673529032e-01
6.400000000000000000e+01,8.898377134730541815e-01
6.500000000000000000e+01,9.516558639457528557e-01
6.600000000000000000e+01,9.930616537184733250e-01
6.700000000000000000e+01,1.014986246822286775e+00
6.800000000000000000e+01,1.019596291428693124e+00
6.900000000000000000e+01,1.106109303300078173e+00
7.000000000000000000e+01,1.169812625749012458e+00
7.100000000000000000e+01,1.206177405164376548e+00
7.200000000000000000e+01,1.212184532764161382e+00
7.300000000000000000e+01,1.186468883854869372e+00
7.400000000000000000e+01,1.129336723443212342e+00
7.500000000000000000e+01,1.042655666312951146e+00
7.600000000000000000e+01,9.296393671389169278e-01
7.700000000000000000e+01,7.945684265059242968e-01
7.800000000000000000e+01,7.668537086022770843e-01
7.900000000000000000e+01,7.342579115811838086e-01
8.000000000000000000e+01,6.939647536852958654e-01
8.100000000000000000e+01,6.434217036677778445e-01
8.200000000000000000e+01,5.806296453133965585e-01
8.300000000000000000e+01,5.043698756511542092e-01
8.400000000000000000e+01,4.143454544724048949e-01
8.500000000000000000e+01,3.112354572529550945e-01
8.600000000000000000e+01,1.966691030913712834e-01
8.700000000000000000e+01,7.313121886803836125e-02
8.800000000000000000e+01,-5.618843333732542744e-02
8.900000000000000000e+01,-1.875902622490047134e-01
9.000000000000000000e+01,-3.170935096219249516e-01
9.100000000000000000e+01,-4.406869809115274705e-01
9.200000000000000000e+01,-5.545879238767905672e-01
9.300000000000000000e+01,-6.554816592903343064e-01
9.400000000000000000e+01,-5.798840446600866949e-01
9.500000000000000000e+01,-4.900581020969603241e-01
9.600000000000000000e+01,-3.901104616247813572e-01
9.700000000000000000e+01,-2.842638477540399555e-01
9.800000000000000000e+01,-1.766015787478106280e-01
9.900000000000000000e+01,-7.082474733994031935e-02


==> figures/data/gp_low.csv <==
x,y
0.000000000000000000e+00,-6.821085867066045694e-01
1.000000000000000000e+00,-6.990870519155538698e-01
2.000000000000000000e+00,-7.146793707288547903e-01
3.000000000000000000e+00,-7.266912625345569587e-01
4.000000000000000000e+00,-7.324379085992732685e-01
5.000000000000000000e+00,-7.288840434058035944e-01
6.000000000000000000e+00,-7.128645936832641583e-01
7.000000000000000000e+00,-6.813744719607754963e-01
8.000000000000000000e+00,-6.319046645734638368e-01
9.000000000000000000e+00,-5.627916473064276115e-01
1.000000000000000000e+01,-4.735398620729734942e-01
1.100000000000000000e+01,-3.650739464581773674e-01
1.200000000000000000e+01,-2.398798123238888858e-01
1.300000000000000000e+01,-1.020120965673777386e-01
1.400000000000000000e+01,-7.004020857584190851e-02
1.500000000000000000e+01,-1.422855476525963780e-02
1.600000000000000000e+01,6.376708737298883434e-02
1.700000000000000000e+01,1.604098590886531561e-01
1.800000000000000000e+01,2.704504591236529532e-01
1.900000000000000000e+01,3.872698187884259236e-01
2.000000000000000000e+01,5.033750729158944504e-01
2.100000000000000000e+01,6.109978573036306537e-01
2.200000000000000000e+01,7.027206515903623441e-01
2.300000000000000000e+01,6.652191991404097227e-01
2.400000000000000000e+01,6.046396524245518656e-01
2.500000000000000000e+01,5.270453189118683435e-01
2.600000000000000000e+01,4.394046036553666545e-01
2.700000000000000000e+01,3.489750754519067577e-01
2.800000000000000000e+01,2.626794123543885195e-01
2.900000000000000000e+01,1.865487211826833691e-01
3.000000000000000000e+01,1.252876465461172095e-01
3.100000000000000000e+01,8.199847435714309463e-02
3.200000000000000000e+01,5.808067739108051242e-02
3.300000000000000000e+01,5.329096905923295241e-02
3.400000000000000000e+01,-7.686792150358141840e-02
3.500000000000000000e+01,-1.968629176718236784e-01
3.600000000000000000e+01,-3.034984579370945679e-01
3.700000000000000000e+01,-3.948079932294669692e-01
3.800000000000000000e+01,-4.700056998943465958e-01
3.900000000000000000e+01,-5.293553291502547387e-01
4.000000000000000000e+01,-5.739649074005155338e-01
4.100000000000000000e+01,-6.055293390564631117e-01
4.200000000000000000e+01,-6.260447224188554483e-01
4.300000000000000000e+01,-6.375189723296954547e-01
4.400000000000000000e+01,-6.417035899561090995e-01
4.500000000000000000e+01,-6.398709667899230569e-01
4.600000000000000000e+01,-6.326594901077854383e-01
4.700000000000000000e+01,-6.200036271627574758e-01
4.800000000000000000e+01,-6.011575518626998127e-01
4.900000000000000000e+01,-5.748098421019101067e-01
5.000000000000000000e+01,-5.392758178870190600e-01
5.100000000000000000e+01,-4.927456896724165536e-01
5.200000000000000000e+01,-4.335619323172985595e-01
5.300000000000000000e+01,-3.604977181413178133e-01
5.400000000000000000e+01,-2.730087191974722716e-01
5.500000000000000000e+01,-1.714323925850772257e-01
5.600000000000000000e+01,-5.711200745338271267e-02
5.700000000000000000e+01,6.757237348797898169e-02
5.800000000000000000e+01,1.992665619799618149e-01
5.900000000000000000e+01,2.127467864298422107e-01
6.000000000000000000e+01,2.457285459609507838e-01
6.100000000000000000e+01,2.991795961359475786e-01
6.200000000000000000e+01,3.725899762794262493e-01
6.300000000000000000e+01,4.638665871436430943e-01
6.400000000000000000e+01,5.693611610221942509e-01
6.500000000000000000e+01,6.840468952290961191e-01
6.600000000000000000e+01,8.018313120543842931e-01
6.700000000000000000e+01,9.159766221172715994e-01
6.800000000000000000e+01,1.019576291433416770e+00
6.900000000000000000e+01,1.009966385677471878e+00
7.000000000000000000e+01,9.897990846207824767e-01
7.100000000000000000e+01,9.628882102437348323e-01
7.200000000000000000e+01,9.327295396600350230e-01
7.300000000000000000e+01,9.021235087065345715e-01
7.400000000000000000e+01,8.728871652730072483e-01
7.500000000000000000e+01,8.456982519137521415e-01
7.600000000000000000e+01,8.200854283786633836e-01
7.700000000000000000e+01,7.945484264995457124e-01
7.800000000000000000e+01,6.424139027769188992e-01
7.900000000000000000e+01,4.786098227466744071e-01
8.000000000000000000e+01,3.086563669864433868e-01
8.100000000000000000e+01,1.379265870500571700e-01
8.200000000000000000e+01,-2.852212010541826936e-02
8.300000000000000000e+01,-1.860630511022413336e-01
8.400000000000000000e+01,-3.305642248782935111e-01
8.500000000000000000e+01,-4.584214943281876842e-01
8.600000000000000000e+01,-5.665831649365818956e-01
8.700000000000000000e+01,-6.525849768655742622e-01
8.800000000000000000e+01,-7.146056664009765580e-01
8.900000000000000000e+01,-7.515418259494155429e-01
9.000000000000000000e+01,-7.630894803183316810e-01
9.100000000000000000e+01,-7.498117134716990595e-01
9.200000000000000000e+01,-7.131689371399301258e-01
9.300000000000000000e+01,-6.555016592967128908e-01
9.400000000000000000e+01,-7.407916252696286064e-01
9.500000000000000000e+01,-8.087488289465403213e-01
9.600000000000000000e+01,-8.585923931318898417e-01
9.700000000000000000e+01,-8.905391768624777438e-01
9.800000000000000000e+01,-9.057294895298171333e-01
9.900000000000000000e+01,-9.060860652425237749e-01


==> figures/data/lin_mean_path.csv <==
x,y
5.000000000000000000e+00,-2.472574405254130414e-01
2.000000000000000000e+01,5.977561113775970991e-01
3.500000000000000000e+01,-5.169894891056908692e-02
5.000000000000000000e+01,-5.522588877320906697e-02
6.500000000000000000e+01,8.178513795874244874e-01
8.000000000000000000e+01,5.013105603358696261e-01
9.500000000000000000e+01,-6.494034655217503227e-01


==> figures/data/lin_var_path.csv <==
x,y
5.000000000000000000e+00,2.319641846021054388e-01
2.000000000000000000e+01,8.907780421109403116e-03
3.500000000000000000e+01,2.107257782651849806e-02
5.000000000000000000e+01,2.343043338750844251e-01
6.500000000000000000e+01,1.790364003439814944e-02
8.000000000000000000e+01,3.711563821511809635e-02
9.500000000000000000e+01,2.539094484497839491e-02


==> figures/data/samples.csv <==
x,s1,s2,s3,s4,s5
0.000000000000000000e+00,-2.157280889542638469e-01,5.560921814944046471e-01,-2.450042317554942395e-01,-1.317914437102009950e+00,6.257867358863085094e-01
1.000000000000000000e+00,-2.699285676526475553e-01,6.332887574055577895e-01,-1.815870915740664948e-01,-1.225132144557876224e+00,5.705577849786914735e-01
2.000000000000000000e+00,-3.265092098362997741e-01,6.599685798929262326e-01,-1.205067449841363270e-01,-1.124715483637263258e+00,4.933004902674334446e-01
3.000000000000000000e+00,-3.855237304862838554e-01,6.310645349392833836e-01,-6.766907621892147284e-02,-1.022591187918785893e+00,4.041187025972715063e-01
4.000000000000000000e+00,-4.441770847487560014e-01,5.479145250158170555e-01,-2.857326601615717276e-02,-9.228877736355453054e-01,3.118717618302707661e-01
5.000000000000000000e+00,-4.973590364141262654e-01,4.189570088194975450e-01,-7.128936578208538988e-03,-8.277406143088694712e-01,2.232802046567157195e-01
6.000000000000000000e+00,-5.384879767214278967e-01,2.593688076633541839e-01,-4.676862563625316938e-03,-7.375205122914691991e-01,1.427102011574306051e-01
7.000000000000000000e+00,-5.606661742871597021e-01,8.941671363215752955e-02,-1.952342618273233965e-02,-6.512206637686083210e-01,7.241351059485712227e-02
8.000000000000000000e+00,-5.577555519615009505e-01,-6.817867366992155786e-02,-4.692643966369774988e-02,-5.669720961905935219e-01,1.314817614000685086e-02
9.000000000000000000e+00,-5.253234776840997045e-01,-1.915173178071084004e-01,-7.971313030995869076e-02,-4.825095289640938256e-01,-3.499294965731897245e-02
1.000000000000000000e+01,-4.613559683168387826e-01,-2.628954651947143506e-01,-1.093809978966570340e-01,-3.955243249470538625e-01,-7.187228244498872209e-02
1.100000000000000000e+01,-3.666110937271752634e-01,-2.715818752767670818e-01,-1.273799577042788456e-01,-3.039847039158498077e-01,-9.665701667825951637e-02
1.200000000000000000e+01,-2.447381727209109736e-01,-2.156019073937828767e-01,-1.265127334564745132e-01,-2.063757388275143656e-01,-1.075806241460096901e-01
1.300000000000000000e+01,-1.019840468633954889e-01,-1.019867645831161601e-01,-1.020010264426139263e-01,-1.019859544561999704e-01,-1.020142206242311833e-01
1.400000000000000000e+01,5.335569679172968982e-02,5.439237971747927503e-02,-5.210085120224156041e-02,8.828439726091104334e-03,-7.693126749090524463e-02
1.500000000000000000e+01,2.116535819107571714e-01,2.333637898680078204e-01,2.175204187607021611e-02,1.244239850943883174e-01,-2.972251209971446539e-02
1.600000000000000000e+01,3.628758660793885982e-01,4.126965170476512013e-01,1.153651702690598468e-01,2.417493405347552471e-01,4.085082419693145117e-02
1.700000000000000000e+01,4.974453850969829949e-01,5.715334761729017332e-01,2.224969347767656314e-01,3.564424975848110022e-01,1.337083059828824139e-01
1.800000000000000000e+01,6.070320832099479480e-01,6.933298546484136793e-01,3.357565598198375967e-01,4.631548200810495231e-01,2.448330164860395841e-01
1.900000000000000000e+01,6.852037287425407630e-01,7.677429014117622685e-01,4.474315758799270459e-01,5.560759405482641471e-01,3.672195944851152083e-01
2.000000000000000000e+01,7.278194254502764471e-01,7.913421414896769646e-01,5.501051339879300395e-01,6.296833974946824952e-01,4.914222116941391882e-01
2.100000000000000000e+01,7.333178534481659128e-01,7.670581505220864793e-01,6.370857961853895191e-01,6.794656934688941829e-01,6.067372351490870619e-01
2.200000000000000000e+01,7.027242792368999513e-01,7.027316004636958713e-01,7.027383564003427674e-01,7.027091340315617662e-01,7.027247560645599744e-01
2.300000000000000000e+01,6.395575102637924836e-01,6.092240188247198818e-01,7.426976853134971135e-01,6.989589966617655303e-01,7.707930178200823601e-01
2.400000000000000000e+01,5.496536595383271218e-01,4.985218257132461028e-01,7.541802081851931572e-01,6.702206854043724071e-01,8.053827837742071338e-01
2.500000000000000000e+01,4.408113090859470118e-01,3.821183156056747188e-01,7.363135735566420648e-01,6.207609362287739296e-01,8.045886165463818074e-01
2.600000000000000000e+01,3.224120516046529716e-01,2.700404551142119858e-01,6.903729351823972848e-01,5.564377319844283631e-01,7.700768614378409316e-01
2.700000000000000000e+01,2.049421097475517817e-01,1.703350336536213483e-01,6.199430720829746111e-01,4.837419445402036944e-01,7.063109942436359701e-01
2.800000000000000000e+01,9.928173097151843374e-02,8.899513690332089277e-02,5.306384994051368542e-01,4.085741968742708230e-01,6.194714104248030262e-01
2.900000000000000000e+01,1.599808369220501181e-02,3.023479467397760523e-02,4.295640482850612285e-01,3.351342245610877679e-01,5.162675755031013169e-01
3.000000000000000000e+01,-3.565706759231551670e-02,-3.363838625759341117e-03,3.244919031491558803e-01,2.650911113314453615e-01,4.030146852589449047e-01
3.100000000000000000e+01,-4.864190862271022819e-02,-1.052462910115642414e-02,2.228766559558160165e-01,1.973465832376794238e-01,2.851879673527509262e-01
3.200000000000000000e+01,-1.902662873949345634e-02,8.758354959097366943e-03,1.309976473509909256e-01,1.283979395752908037e-01,1.673282019016502087e-01
3.300000000000000000e+01,5.329813138688224705e-02,5.329805725529886129e-02,5.330696622353831016e-02,5.332224692349483292e-02,5.330152637440899177e-02
3.400000000000000000e+01,1.643887748702253515e-01,1.207492430722615639e-01,-7.871617113222751511e-03,-3.280051288002486243e-02,-5.337083708227000067e-02
3.500000000000000000e+01,3.063731451214029566e-01,2.076139750407405837e-01,-5.234287931132468319e-02,-1.334065935731562624e-01,-1.493560285039645663e-01
3.600000000000000000e+01,4.680919542883291706e-01,3.093927711453291485e-01,-8.179999579742039395e-02,-2.491913897039200743e-01,-2.315351707611879306e-01
3.700000000000000000e+01,6.361459380180699563e-01,4.208112342537203565e-01,-9.939020176358495662e-02,-3.774454245762250415e-01,-2.972874862521940331e-01
3.800000000000000000e+01,7.961802042976755533e-01,5.361341459533514042e-01,-1.092867076904835283e-01,-5.121418025320130241e-01,-3.449317398725867401e-01
3.900000000000000000e+01,9.343782471720558647e-01,6.495706559563196869e-01,-1.160501566738608853e-01,-6.446770197963822557e-01,-3.740514408510571820e-01
4.000000000000000000e+01,1.038864948262856913e+00,7.555972372322159458e-01,-1.240364094114783516e-01,-7.652249592661903854e-01,-3.856686232169775352e-01
4.100000000000000000e+01,1.100904797313963845e+00,8.492805200890666262e-01,-1.368378969277227741e-01,-8.642983919842489593e-01,-3.822306491035524223e-01
4.200000000000000000e+01,1.115764896752000190e+00,9.263619943833775183e-01,-1.566687228137378374e-01,-9.342913585953260824e-01,-3.672462449195943446e-01
4.300000000000000000e+01,1.083117247798108362e+00,9.832559741716245805e-01,-1.840865042376727545e-01,-9.706027242917565356e-01,-3.449068963891361306e-01
4.400000000000000000e+01,1.006929733792643500e+00,1.017001390332058275e+00,-2.178549897810538316e-01,-9.721461557644724971e-01,-3.195575884639347275e-01
4.500000000000000000e+01,8.947925868734711852e-01,1.025147701145382895e+00,-2.552226594082318001e-01,-9.413063662210052751e-01,-2.952821803892093366e-01
4.600000000000000000e+01,7.568686166506833901e-01,1.005986985814560697e+00,-2.924131423647395867e-01,-8.831723624715631660e-01,-2.754743972333646984e-01
4.700000000000000000e+01,6.046527635429277403e-01,9.589153765529764284e-01,-3.252587273236605681e-01,-8.045218021633536720e-01,-2.624045129396253007e-01
4.800000000000000000e+01,4.497216948337384723e-01,8.850291673077856913e-01,-3.498024572529432330e-01,-7.126110001866432508e-01,-2.569041646027458436e-01
4.900000000000000000e+01,3.027789472882806421e-01,7.877309871458220147e-01,-3.627264548352653328e-01,-6.140162395162814812e-01,-2.579758244233189557e-01
5.000000000000000000e+01,1.729788639501240732e-01,6.730330865751152913e-01,-3.615975742221386735e-01,-5.139350543644237712e-01,-2.626427970264662570e-01
5.100000000000000000e+01,6.765054975294987338e-02,5.494269426414376545e-01,-3.448518061339597707e-01,-4.157483837502200519e-01,-2.659869409778533034e-01
5.200000000000000000e+01,-7.834819783360515155e-03,4.271952586163175747e-01,-3.116233191081363985e-01,-3.211109742075486384e-01,-2.616607341891969973e-01
5.300000000000000000e+01,-5.007837119498115969e-02,3.171460734945363291e-01,-2.616781811708299155e-01,-2.302351204196731449e-01,-2.427741641220935720e-01
5.400000000000000000e+01,-5.780562568941115253e-02,2.291769831249486911e-01,-1.953791839007650022e-01,-1.424303388074872334e-01,-2.030864542275956364e-01
5.500000000000000000e+01,-3.208415717510350318e-02,1.708824793381241991e-01,-1.137723411712035504e-01,-5.656916748131401995e-02,-1.384043916617777037e-01
5.600000000000000000e+01,2.357828267598389982e-02,1.465588828181857983e-01,-1.876186003510364741e-02,2.847566635524568374e-02,-4.757202583440173216e-02
5.700000000000000000e+01,1.032659502911772720e-01,1.569138517877473882e-01,8.681697957453837766e-02,1.135717877685756133e-01,6.693222462059485178e-02
5.800000000000000000e+01,1.992760841345691258e-01,1.992778732791599672e-01,1.992600331226379029e-01,1.992694167332091926e-01,1.992633425358500410e-01
5.900000000000000000e+01,3.030585197706712197e-01,2.684471818489360118e-01,3.142554374269083683e-01,2.857967545457343883e-01,3.410555097413928705e-01
6.000000000000000000e+01,4.065852879949852228e-01,3.577126539019100382e-01,4.273456062902464825e-01,3.731216907250828330e-01,4.828706407494283148e-01
6.100000000000000000e+01,5.037095296648188558e-01,4.597910951650324152e-01,5.345024672369742547e-01,4.610442220741453045e-01,6.157602183359521808e-01
6.200000000000000000e+01,5.911143072158212552e-01,5.676353577334155576e-01,6.326783467334118338e-01,5.491813067540636251e-01,7.325905628370433798e-01
6.300000000000000000e+01,6.686832853610769067e-01,6.747426255661141958e-01,7.201002546860251208e-01,6.369292631618100886e-01,8.289072365429366318e-01
6.400000000000000000e+01,7.389890478155797249e-01,7.752876048919514762e-01,7.964744161075145712e-01,7.233547709326482167e-01,9.031398686987170965e-01
6.500000000000000000e+01,8.061197821759014115e-01,8.641083926277853822e-01,8.627457460951885038e-01,8.070424595048123484e-01,9.562680953319644406e-01
6.600000000000000000e+01,8.741270222531540846e-01,9.366918638530351560e-01,9.207086833852327068e-01,8.860361595951695701e-01,9.910144100556506075e-01
6.700000000000000000e+01,9.454018911394169722e-01,9.893274545293642142e-01,9.724488826305752731e-01,9.578499726614807530e-01,1.010952594396550719e+00
6.800000000000000000e+01,1.019588012201914085e+00,1.019579153449506226e+00,1.019580539980853295e+00,1.019597440321743154e+00,1.019595595554830147e+00
6.900000000000000000e+01,1.093093568940389781e+00,1.026745841148458238e+00,1.062551835638529063e+00,1.068236539943142605e+00,1.019807607461868937e+00
7.000000000000000000e+01,1.159395584630749987e+00,1.012413944390233578e+00,1.100094756721994305e+00,1.100844572546773703e+00,1.013480928781577584e+00
7.100000000000000000e+01,1.210027540586146477e+00,9.806562119404721445e-01,1.128907233854027137e+00,1.114979070409347184e+00,1.001565308017206002e+00
7.200000000000000000e+01,1.235884208042953736e+00,9.376883399658385576e-01,1.143767905569797350e+00,1.108977795337858119e+00,9.842451796664568597e-01
7.300000000000000000e+01,1.228695019636739660e+00,8.911350669283237824e-01,1.138066012495932533e+00,1.082181263618996025e+00,9.612162865482464236e-01
7.400000000000000000e+01,1.182326674974570002e+00,8.486958624892680936e-01,1.104859796463032673e+00,1.035114879330776061e+00,9.318489959370811482e-01
7.500000000000000000e+01,1.093661071424909315e+00,8.166635382079527883e-01,1.038252328764677879e+00,9.694921536046723354e-01,8.952239684122891283e-01
7.600000000000000000e+01,9.630951914164256333e-01,7.986299065857318524e-01,9.347659657501915520e-01,8.880874930597013606e-01,8.500779896824415260e-01
7.700000000000000000e+01,7.945596205775159460e-01,7.945539953917474252e-01,7.945521745338287589e-01,7.945427163554149574e-01,7.945576940419449841e-01
7.800000000000000000e+01,5.951453296248553348e-01,8.006207593594226735e-01,6.219132298459950636e-01,6.928636244198824734e-01,7.262592324500498631e-01
7.900000000000000000e+01,3.744804569722408605e-01,8.098367249871065709e-01,4.250931142561291121e-01,5.870424660738063904e-01,6.423442320037204833e-01
8.000000000000000000e+01,1.438487709157846850e-01,8.132338756250934164e-01,2.153022241510792467e-01,4.805685357815986380e-01,5.401121736178779997e-01
8.100000000000000000e+01,-8.474839048943694220e-02,8.014764905616793556e-01,5.138101953994111959e-03,3.760245822394569504e-01,4.177351034634968485e-01
8.200000000000000000e+01,-2.996002812884428490e-01,7.664298631632155967e-01,-1.931526819827741881e-01,2.749544492206813517e-01,2.751305533267903725e-01
8.300000000000000000e+01,-4.902387680843593998e-01,7.024287880633078851e-01,-3.693073921661349512e-01,1.778283491893729584e-01,1.147896697206629846e-01
8.400000000000000000e+01,-6.482120819960269786e-01,6.071210090427913153e-01,-5.161295947833087761e-01,8.424696902160917766e-02,-5.786273215937376424e-02
8.500000000000000000e+01,-7.677876775262775233e-01,4.816828438372118271e-01,-6.298913551876343941e-01,-6.692436777465435305e-03,-2.345042843282602041e-01
8.600000000000000000e+01,-8.463608091464378536e-01,3.306387913558999081e-01,-7.101481615089044741e-01,-9.601596517759748706e-02,-4.046468532946738694e-01
8.700000000000000000e+01,-8.846875961783638997e-01,1.613675491875661838e-01,-7.590626869140157940e-01,-1.844838275054879739e-01,-5.567906687033201685e-01
8.800000000000000000e+01,-8.868512269171081597e-01,-1.664843843268987156e-02,-7.805605792654104480e-01,-2.722379052875167904e-01,-6.798425945743897802e-01
8.900000000000000000e+01,-8.598352877043016207e-01,-1.925136699143428221e-01,-7.795398764570262706e-01,-3.586516343386687566e-01,-7.645894778200048592e-01
9.000000000000000000e+01,-8.128335733404122854e-01,-3.547961417421385821e-01,-7.612750632077438517e-01,-4.423393118543219593e-01,-8.049099005423344666e-01
9.100000000000000000e+01,-7.563128272861432411e-01,-4.923472372533657104e-01,-7.311009750806405361e-01,-5.212516161362045208e-01,-7.984582754089843970e-01
9.200000000000000000e+01,-7.007448574497154858e-01,-5.951833431109631034e-01,-6.941947737130470530e-01,-5.930533917903242358e-01,-7.468847218117140585e-01
9.300000000000000000e+01,-6.555040923038578660e-01,-6.554892288515532517e-01,-6.554805060440069830e-01,-6.554820962179388477e-01,-6.554826777913881353e-01
9.400000000000000000e+01,-6.278300882203414757e-01,-6.684252679676251363e-01,-6.194103491088230884e-01,-7.067650475105958785e-01,-5.324020541669806095e-01
9.500000000000000000e+01,-6.221720960144946355e-01,-6.328438339363454679e-01,-5.896591074663520837e-01,-7.459269782706762220e-01,-3.876636730642389894e-01
9.600000000000000000e+01,-6.401140914924444703e-01,-5.516191054226888824e-01,-5.687266506163178859e-01,-7.728752671215921577e-01,-2.319566230107954485e-01
9.700000000000000000e+01,-6.805460646149927850e-01,-4.315545454633435418e-01,-5.575009840135050077e-01,-7.883517532948181028e-01,-7.555222610480682999e-02
9.800000000000000000e+01,-7.403385198872203254e-01,-2.828203475911845732e-01,-5.550579507241970578e-01,-7.935840295782905507e-01,7.269946999893694972e-02
9.900000000000000000e+01,-8.149412851777990685e-01,-1.179435112726162638e-01,-5.586750334917255367e-01,-7.898703122373456065e-01,2.061346107688202256e-01


==> figures/data/unobserved_process.csv <==
x,y
0.000000000000000000e+00,-4.683916762007914736e-01
1.000000000000000000e+00,-4.897730989951987191e-01
2.000000000000000000e+00,-5.007325339845484224e-01
3.000000000000000000e+00,-4.982919820331193073e-01
4.000000000000000000e+00,-4.813570097187346297e-01
5.000000000000000000e+00,-4.508918346168427904e-01
6.000000000000000000e+00,-4.096890566439138626e-01
7.000000000000000000e+00,-3.617749124107422776e-01
8.000000000000000000e+00,-3.115608969172032339e-01
9.000000000000000000e+00,-2.629022664004333487e-01
1.000000000000000000e+01,-2.182454166672827822e-01
1.100000000000000000e+01,-1.780360981576574742e-01
1.200000000000000000e+01,-1.405200376206469093e-01
1.300000000000000000e+01,-1.020020967314639038e-01
1.400000000000000000e+01,-5.754867876429561879e-02
1.500000000000000000e+01,-2.032946370721155915e-03
1.600000000000000000e+01,6.865207365985015464e-02
1.700000000000000000e+01,1.564365071818361597e-01
1.800000000000000000e+01,2.602079489166164161e-01
1.900000000000000000e+01,3.754382922122965760e-01
2.000000000000000000e+01,4.944261086973820718e-01
2.100000000000000000e+01,6.071659342823216843e-01
2.200000000000000000e+01,7.027306518895322096e-01
2.300000000000000000e+01,7.709406419592241821e-01
2.400000000000000000e+01,8.040200894170220769e-01
2.500000000000000000e+01,7.979268929492364659e-01
2.600000000000000000e+01,7.530953986747874751e-01
2.700000000000000000e+01,6.744419771342863301e-01
2.800000000000000000e+01,5.706286059327095872e-01
2.900000000000000000e+01,4.527261321055484067e-01
3.000000000000000000e+01,3.325332452916521242e-01
3.100000000000000000e+01,2.208643971713065146e-01
3.200000000000000000e+01,1.261099074125833774e-01
3.300000000000000000e+01,5.330096898515046533e-02
3.400000000000000000e+01,3.801412590284825033e-03
3.500000000000000000e+01,-2.437599069685980613e-02
3.600000000000000000e+01,-3.574182651937077293e-02
3.700000000000000000e+01,-3.618221773061600088e-02
3.800000000000000000e+01,-3.171777586318716424e-02
3.900000000000000000e+01,-2.738920460346463970e-02
4.000000000000000000e+01,-2.644708933660153138e-02
4.100000000000000000e+01,-2.995714783998650044e-02
4.200000000000000000e+01,-3.685483288036885130e-02
4.300000000000000000e+01,-4.440693517456494044e-02
4.400000000000000000e+01,-4.897338346436430623e-02
4.500000000000000000e+01,-4.691794640855612153e-02
4.600000000000000000e+01,-3.549668766834974953e-02
4.700000000000000000e+01,-1.355827083926572363e-02
4.800000000000000000e+01,1.808201354632579805e-02
4.900000000000000000e+01,5.668358200211887077e-02
5.000000000000000000e+01,9.805274162645515046e-02
5.100000000000000000e+01,1.373640880881106252e-01
5.200000000000000000e+01,1.701537750748430278e-01
5.300000000000000000e+01,1.932598050662724665e-01
5.400000000000000000e+01,2.055117839981305539e-01
5.500000000000000000e+01,2.080513440510379231e-01
5.600000000000000000e+01,2.042500255772256856e-01
5.700000000000000000e+01,1.992593709600298246e-01
5.800000000000000000e+01,1.992765619335852834e-01
5.900000000000000000e+01,2.106406260507752704e-01
6.000000000000000000e+01,2.388882831113675609e-01
6.100000000000000000e+01,2.878946641885269386e-01
6.200000000000000000e+01,3.592061379141762711e-01
6.300000000000000000e+01,4.516467713149925345e-01
6.400000000000000000e+01,5.612519540753769798e-01
6.500000000000000000e+01,6.815537853844638727e-01
6.600000000000000000e+01,8.042100860876699731e-01
6.700000000000000000e+01,9.199282700261111057e-01
6.800000000000000000e+01,1.019586291677240020e+00
6.900000000000000000e+01,1.095402473716627689e+00
7.000000000000000000e+01,1.141968986436818767e+00
7.100000000000000000e+01,1.156958169108597723e+00
7.200000000000000000e+01,1.141350087786751066e+00
7.300000000000000000e+01,1.099114261651070734e+00
7.400000000000000000e+01,1.036392217664107829e+00
7.500000000000000000e+01,9.603406248464559924e-01
7.600000000000000000e+01,8.778732583975347170e-01
7.700000000000000000e+01,7.945584266341529922e-01
7.800000000000000000e+01,7.138799757189229211e-01
7.900000000000000000e+01,6.369700119917938164e-01
8.000000000000000000e+01,5.628026971189987737e-01
8.100000000000000000e+01,4.887389567652595801e-01
8.200000000000000000e+01,4.112612418439035578e-01
8.300000000000000000e+01,3.267456867179072133e-01
8.400000000000000000e+01,2.321730321752625281e-01
8.500000000000000000e+01,1.257482961632922502e-01
8.600000000000000000e+01,7.445427298335360877e-03
8.700000000000000000e+01,-1.205097625341249867e-01
8.800000000000000000e+01,-2.532603846294065875e-01
8.900000000000000000e+01,-3.831669162193582778e-01
9.000000000000000000e+01,-5.000680618696935475e-01
9.100000000000000000e+01,-5.921278625282306862e-01
9.200000000000000000e+01,-6.473312446857231173e-01
9.300000000000000000e+01,-6.554916594919095729e-01
9.400000000000000000e+01,-6.104093300093912378e-01
9.500000000000000000e+01,-5.116570113188991797e-01
9.600000000000000000e+01,-3.654557771573353486e-01
9.700000000000000000e+01,-1.842740847271081006e-01
9.800000000000000000e+01,1.489411636522591786e-02
9.900000000000000000e+01,2.132412105120304324e-01


==> figures/overview_1.tikz <==
% Add lower path	
\addplot[
	name path=A, 
	mark=none,
	line width=1.5pt,
	smooth
	]			
	table [x=x, y=y, col sep=comma] {data/unobserved_process.csv};
	
\node[roundnode] (0) at (22, 0.7027306518895322) {};
\node[roundnode] (1) at (58, 0.19927656193358528) {};
\node[roundnode] (2) at (77, 0.794558426634153) {};
\node[roundnode] (3) at (13, -0.1020020967314639) {};
\node[roundnode] (4) at (33, 0.053300968985150465) {};
\node[roundnode] (5) at (68, 1.01958629167724) {};
\node[roundnode] (6) at (93, -0.6554916594919096) {};



==> figures/overview_2.tikz <==
\addplot[
	name path=B, 
	mark=none,
	line width=1.5pt,
	smooth,
	]			
	table [x=x, y=y, col sep=comma] {data/gp.csv};

\addplot[
	name path=C, 
	mark=none,
	line width=0.5pt,
	smooth
	]			
	table [x=x, y=y, col sep=comma] {data/gp_high.csv};
	
\addplot[
	name path=D, 
	mark=none,
	line width=0.5pt,
	smooth
	]			
	table [x=x, y=y, col sep=comma] {data/gp_low.csv};
	
\node[roundnode2] (02) at (22, 0.7027306518895322) {};
\node[roundnode2] (12) at (58, 0.19927656193358528) {};
\node[roundnode2] (22) at (77, 0.794558426634153) {};
\node[roundnode2] (32) at (13, -0.1020020967314639) {};
\node[roundnode2] (42) at (33, 0.053300968985150465) {};
\node[roundnode2] (52) at (68, 1.01958629167724) {};
\node[roundnode2] (62) at (93, -0.6554916594919096) {};

\addplot[black!20] fill between [of=C and D, split,];
%
%Error bar 0
\node[roundnode3] (meanPt0) at (5, -0.24725744052541304) {};
\draw[draw=red] (5, -0.7288840434058036) -- (5, 0.2343691623549775);
\draw[draw=red] (4.3, -0.7288840434058036) -- (5.7, -0.7288840434058036);
\draw[draw=red] (4.3, 0.2343691623549775) -- (5.7, 0.2343691623549775);

%Error bar 1
\node[roundnode3] (meanPt1) at (20, 0.5977561113775971) {};
\draw[draw=red] (20, 0.5033750729158945) -- (20, 0.6921371498392997);
\draw[draw=red] (19.3, 0.5033750729158945) -- (20.7, 0.5033750729158945);
\draw[draw=red] (19.3, 0.6921371498392997) -- (20.7, 0.6921371498392997);

%Error bar 2
\node[roundnode3] (meanPt2) at (35, -0.05169894891056909) {};
\draw[draw=red] (35, -0.19686291767182368) -- (35, 0.0934650198506855);
\draw[draw=red] (34.3, -0.19686291767182368) -- (35.7, -0.19686291767182368);
\draw[draw=red] (34.3, 0.0934650198506855) -- (35.7, 0.0934650198506855);

%Error bar 3
\node[roundnode3] (meanPt3) at (50, -0.05522588877320907) {};
\draw[draw=red] (50, -0.5392758178870191) -- (50, 0.4288240403406009);
\draw[draw=red] (49.3, -0.5392758178870191) -- (50.7, -0.5392758178870191);
\draw[draw=red] (49.3, 0.4288240403406009) -- (50.7, 0.4288240403406009);

%Error bar 4
\node[roundnode3] (meanPt4) at (65, 0.8178513795874245) {};
\draw[draw=red] (65, 0.6840468952290961) -- (65, 0.9516558639457529);
\draw[draw=red] (64.3, 0.6840468952290961) -- (65.7, 0.6840468952290961);
\draw[draw=red] (64.3, 0.9516558639457529) -- (65.7, 0.9516558639457529);

%Error bar 5
\node[roundnode3] (meanPt5) at (80, 0.5013105603358696) {};
\draw[draw=red] (80, 0.3086563669864434) -- (80, 0.6939647536852959);
\draw[draw=red] (79.3, 0.3086563669864434) -- (80.7, 0.3086563669864434);
\draw[draw=red] (79.3, 0.6939647536852959) -- (80.7, 0.6939647536852959);

%Error bar 6
\node[roundnode3] (meanPt6) at (95, -0.6494034655217503) {};
\draw[draw=red] (95, -0.8087488289465403) -- (95, -0.4900581020969603);
\draw[draw=red] (94.3, -0.8087488289465403) -- (95.7, -0.8087488289465403);
\draw[draw=red] (94.3, -0.4900581020969603) -- (95.7, -0.4900581020969603);



==> figures/overview_3.tikz <==
% Add mean path	
\addplot[
	name path=A, 
	mark=none,
	line width=1.5pt,
	]			
	table [x=x, y=y, col sep=comma] {data/lin_mean_path.csv};
	
% Add std path	
\addplot[
	name path=A, 
	mark=none,
	line width=1.5pt,
	]			
	table [x=x, y=y, col sep=comma] {data/lin_var_path.csv};
	
\node[roundnodeMean] (mean0) at (5, -0.24725744052541304) {};
\node[roundnodeMean] (mean1) at (20, 0.5977561113775971) {};
\node[roundnodeMean] (mean2) at (35, -0.05169894891056909) {};
\node[roundnodeMean] (mean3) at (50, -0.05522588877320907) {};
\node[roundnodeMean] (mean4) at (65, 0.8178513795874245) {};
\node[roundnodeMean] (mean5) at (80, 0.5013105603358696) {};
\node[roundnodeMean] (mean6) at (95, -0.6494034655217503) {};

\node[right=0cm of mean0.south east] {\scriptsize Mean};

\node[roundnodeVar] (var0) at (5, 0.23196418460210544) {};
\node[roundnodeVar] (var1) at (20, 0.008907780421109403) {};
\node[roundnodeVar] (var2) at (35, 0.021072577826518498) {};
\node[roundnodeVar] (var3) at (50, 0.23430433387508443) {};
\node[roundnodeVar] (var4) at (65, 0.01790364003439815) {};
\node[roundnodeVar] (var5) at (80, 0.037115638215118096) {};
\node[roundnodeVar] (var6) at (95, 0.025390944844978395) {};

\node at (6.5, 0.55) {\scriptsize Variance};

==> figures/plot_1.tikz <==
\addplot[
	name path=A, 
	mark=none,
	line width=2pt,
	domain=0.2:2.8,
	samples=201
	]
	{0.9*(x-1.6)^3 - (x-1.6) + 1.1 + x/2};
	
\addplot[
	name path=B,
	mark=none,
	dashed,
	]
	coordinates {(0.2,0.13) (2.8,2.855)};

\addplot[] fill between [of=A and B,split,every segment no 0/.style={color=green!50},every segment no 1/.style={color=red!50},];

\node at (axis cs: 1, 1.4) {\huge$\mathbf{+}$};
\node at (axis cs: 2.3, 2.1) {\huge$\mathbf{-}$};

\coordinate (p1) at (axis cs: 0.2,0.13);
\coordinate (pt1) at (axis cs: 0.2,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p1) -- (pt1);

\coordinate (p2) at (axis cs: 2.8,2.855);
\coordinate (pt2) at (axis cs: 2.8,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p2) -- (pt2);

==> figures/plot_2.tikz <==
% Add lower path	
\addplot[
	name path=A, 
	mark=none,
	line width=2pt
	]			
	coordinates {(0.2,0.2) (2.8,2.8)};

%\coordinate (p3) at (axis cs: 3,3);

% Add connectors		
\coordinate (p1) at (axis cs: 0.2,0.2);
\coordinate (pX11) at (axis cs: -1,0.2);
\coordinate (pt1) at (axis cs: 0.2,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p1) -- (pX11);
\draw[dash pattern=on 1pt off 1pt, gray] (p1) -- (pt1);

\coordinate (p3) at (axis cs: 2.8,2.8);
\coordinate (pX12) at (axis cs: -1,2.8);
\coordinate (pt2) at (axis cs: 2.8,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p3) -- (pX12);
\draw[dash pattern=on 1pt off 1pt, gray] (p3) -- (pt2);

==> figures/plot_3.tikz <==
% Add lower path	
\addplot[
	name path=A, 
	mark=none,
	line width=2pt
	]			
	coordinates {(0.2,0.2) (2,0.2) (2.8,2.8)};

		
% Add diagonal 
\addplot[
	name path=B,
	mark=none,
	dashed,
	]
	coordinates {(0.2,0.2) (2.8,2.8)};

% Add fill 	
\addplot[red!50] fill between[of=A and B];

% Add label
\node at (axis cs: 1.6, 0.85) {\huge$\mathbf{-}$};

%\coordinate (p3) at (axis cs: 3,3);

% Add connectors		
\coordinate (p1) at (axis cs: 0.2,0.2);
\coordinate (pX11) at (axis cs: -1,0.2);
\coordinate (pt1) at (axis cs: 0.2,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p1) -- (pX11);
\draw[dash pattern=on 1pt off 1pt, gray] (p1) -- (pt1);

\coordinate (p2) at (axis cs: 2,0.2);
\coordinate (pt32) at (axis cs: 2,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p2) -- (pt32);

\coordinate (p3) at (axis cs: 2.8,2.8);
\coordinate (pX12) at (axis cs: -1,2.8);
\coordinate (pt2) at (axis cs: 2.8,-1);
\draw[dash pattern=on 1pt off 1pt, gray] (p3) -- (pX12);
\draw[dash pattern=on 1pt off 1pt, gray] (p3) -- (pt2);

==> figures/samples.tikz <==
% Samples
\addplot[
mark=none,
line width=0.5pt,
smooth,
draw=Set2-A,
opacity=0.7
]			
table [x=x, y=s1, col sep=comma] {data/samples.csv};
\addplot[
mark=none,
line width=0.5pt,
smooth,
draw=Set2-B,
opacity=0.7
]			
table [x=x, y=s2, col sep=comma] {data/samples.csv};
\addplot[
mark=none,
line width=0.5pt,
smooth,
draw=Set2-C,
opacity=0.7
]			
table [x=x, y=s3, col sep=comma] {data/samples.csv};
\addplot[
mark=none,
line width=0.5pt,
smooth,
draw=Set2-D,
opacity=0.7
]			
table [x=x, y=s4, col sep=comma] {data/samples.csv};
\addplot[
mark=none,
line width=0.5pt,
smooth,
draw=Set2-E,
opacity=0.7
]			
table [x=x, y=s5, col sep=comma] {data/samples.csv};
